Federated SPARQL querying for genomic variant functional annotation

Sensitive health data should preferentially be analysed on site. In typical bioinformatics workows, public databases are duplicated and used by specialised tools to enrich the local datasets. In the case of genomic variation data, this process is called variant annotation. In this session we demonstrate variant annotation using federated SPARQL queries. We rst overview how clinico-genomic data can be modelled as a knowledge graph (KG), leveraging state-of-the-art biomedical ontologies. We then perform variant annotation by querying UniprotKB, a massive curated KG for gene and proteins. Our approach avoids public data duplication while maintaining genomic data on site and aligning it with FAIR principles. Our use-case is based on the ICAN project, a research program aimed at studying the physiopathology of cerebral berry aneurysms.

==> history.txt <==
Version history for the LLNCS LaTeX2e class

 date     filename      version   action/reason/acknowledgements
----------------------------------------------------------------------------
 29.5.96  letter.txt      beta    naming problems (subject index file)
                                  thanks to Dr. Martin Held, Salzburg, AT

          subjindx.ind            renamed to subjidx.ind as required
                                  by llncs.dem

          history.txt             introducing this file

 30.5.96  llncs.cls               incompatibility with new article.cls of
                                  1995/12/20 v1.3q Standard LaTeX document class,
                                  \if@openbib is no longer defined,
                                  reported by Ralf Heckmann and Graham Gough
                                  solution by David Carlisle

 10.6.96  llncs.cls               problems with fragile commands in \author field
                                  reported by Michael Gschwind, TU Wien

 25.7.96  llncs.cls               revision a corrects:
                                  wrong size of text area, floats not \small,
                                  some LaTeX generated texts
                                  reported by Michael Sperber, Uni Tuebingen

 16.4.97  all files        2.1    leaving beta state,
                                  raising version counter to 2.1

  8.6.97  llncs.cls        2.1a   revision a corrects:
                                  unbreakable citation lists, reported by
                                  Sergio Antoy of Portland State University

11.12.97  llncs.cls        2.2    "general" headings centered; two new elements
                                  for the article header: \email and \homedir;
                                  complete revision of special environments:
                                  \newtheorem replaced with \spnewtheorem,
                                  introduced the theopargself environment;
                                  two column parts made with multicol package;
                                  add ons to work with the hyperref package

07.01.98  llncs.cls        2.2    changed \email to simply switch to \tt

25.03.98  llncs.cls        2.3    new class option "oribibl" to suppress
                                  changes to the thebibliograpy environment
                                  and retain pure LaTeX codes - useful
                                  for most BibTeX applications

16.04.98  llncs.cls        2.3    if option "oribibl" is given, extend the
                                  thebibliograpy hook with "\small", suggested
                                  by Clemens Ballarin, University of Cambridge

20.11.98  llncs.cls        2.4    pagestyle "titlepage" - useful for
                                  compilation of whole LNCS volumes

12.01.99  llncs.cls        2.5    counters of orthogonal numbered special
                                  environments are reset each new contribution

27.04.99  llncs.cls        2.6    new command \thisbottomragged for the
                                  actual page; indention of the footnote
                                  made variable with \fnindent (default 1em);
                                  new command \url that copys its argument

 2.03.00  llncs.cls        2.7    \figurename and \tablename made compatible
                                  to babel, suggested by Jo Hereth, TU Darmstadt;
                                  definition of \url moved \AtBeginDocument
                                  (allows for url package of Donald Arseneau),
                                  suggested by Manfred Hauswirth, TU of Vienna;
                                  \large for part entries in the TOC

16.04.00  llncs.cls        2.8    new option "orivec" to preserve the original
                                  vector definition, read "arrow" accent

17.01.01  llncs.cls        2.9    hardwired texts made polyglot,
                                  available languages: english (default),
                                  french, german - all are "babel-proof"

20.06.01  splncs.bst              public release of a BibTeX style for LNCS,
                                  nobly provided by Jason Noble

14.08.01  llncs.cls        2.10   TOC: authors flushleft,
                                  entries without hyphenation; suggested
                                  by Wiro Niessen, Imaging Center - Utrecht

23.01.02  llncs.cls        2.11   fixed footnote number confusion with
                                  \thanks, numbered institutes, and normal
                                  footnote entries; error reported by
                                  Saverio Cittadini, Istituto Tecnico
                                  Industriale "Tito Sarrocchi" - Siena

28.01.02  llncs.cls        2.12   fixed footnote fix; error reported by
                                  Chris Mesterharm, CS Dept. Rutgers - NJ

28.01.02  llncs.cls        2.13   fixed the fix (programmer needs vacation)

17.08.04  llncs.cls        2.14   TOC: authors indented, smart \and handling
                                  for the TOC suggested by Thomas Gabel
                                  University of Osnabrueck

07.03.06  splncs.bst              fix for BibTeX entries without year; patch
                                  provided by Jerry James, Utah State University

14.06.06  splncs_srt.bst          a sorting BibTeX style for LNCS, feature
                                  provided by Tobias Heindel, FMI Uni-Stuttgart

16.10.06  llncs.dem        2.3    removed affiliations from \tocauthor demo

11.12.07  llncs.doc               note on online visibility of given e-mail address

15.06.09  splncs03.bst            new BibTeX style compliant with the current
                                  requirements, provided by Maurizio "Titto"
                                  Patrignani of Universita' Roma Tre

30.03.10  llncs.cls        2.15   fixed broken hyperref interoperability;
                                  patch provided by Sven Koehler,
                                  Hamburg University of Technology

15.04.10  llncs.cls        2.16   fixed hyperref warning for informatory TOC entries;
                                  introduced \keywords command - finally;
                                  blank removed from \keywordname, flaw reported
                                  by Armin B. Wagner, IGW TU Vienna

15.04.10  llncs.cls        2.17   fixed missing switch "openright" used by \backmatter;
                                  flaw reported by Tobias Pape, University of Potsdam

27.09.13  llncs.cls        2.18   fixed "ngerman" incompatibility; solution provided
                                  by Bastian Pfleging, University of Stuttgart

04.09.17  llncs.cls        2.19   introduced \orcidID command

10.03.18  llncs.cls        2.20   adjusted \doi according to CrossRef requirements;
                                  TOC: removed affiliation numbers

          splncs04.bst            added doi field;
                                  bold journal numbers

          samplepaper.tex         new sample paper

          llncsdoc.pdf            new LaTeX class documentation

12.01.22  llncs.cls        2.21   fixed German and French \maketitle, bug reported by
                                  Alexander Malkis, Technical University of Munich;
                                  use detokenized argument in the definition of \doi
                                  to allow underscores in DOIs

05.09.22  llncs.cls        2.22   robust redefinition of \vec (bold italics), bug
                                  reported by Alexander Malkis, TUM

02.11.23  llncs.cls        2.23   \ackname changed from "Acknowledgements" (BE) to
                                  "Acknowledgments" (AE).
                                  \discintname introduced for the new, mandatory
                                  section "Disclosure of Interests".
                                  New "credits" environment introduced to provide
                                  small run-in headings for "Acknowledgments" and
                                  the "Disclosure of Interests".

29.01.22  llncs.cls        2.24   bugfixes for options envcountsame and envcountsect


==> legacy/readme.txt <==
Dear llncs user,

The files in this directory belong to the LaTeX2e package
for Springer's Lecture Notes in Computer Science (LNCS) and
other proceedings book series.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  samplepaper.tex    a sample paper
  fig1.eps           a figure used in the sample paper

  llncsdoc.pdf       the documentation of the class (PDF version)

  splncs04.bst       current LNCS BibTeX style with alphabetic sorting


==> reviewers_comments_conf_TODO.txt <==
#### TO DO ####

[x] Copyright paper signed
[x] Fill in figure description excel
[x] Approved changes to paper
[x] upload paper zip to Easy Chair before the 30th of April
[x] Response mail to chairs/reviewers before the 30th of April
[x] Filled in form to say it's a demo
[x] Live demo VIDEO backup
[x] Envoyer RDF à Alban (research data gouv)
[x] Record live demo
[x] Install demo on AG's PC as backup
[ ] Prepare Minute Madness slides (two) 
[ ] Upload Minute Madness slides before the 7th of MAY

#### REVIEW RESPONSE ####

Dear Chairs, 

We thank the reviewers for their feedback and thank the organisers for the detailed instructions. 

Please find below our answers to the reviewer's comments. 

Kind Regards, 

------------------------BEGIN-------------------------
------------------------------------------------------
----------------------- REVIEW 1 ---------------------

We thank the reviewer for the comments and added the following elements:

1) to illustrate an end-to-end scenario we added Figure 3 describing the Scenario 2 and depicting different data sources needed to answer the motivational question
2) to better explain the novelty we added the following sentence in the introduction: " Our approach is novel as it allows semantic and technical interoperability of private genomic data with publicly available knowledge graphs while avoiding two common challenges in more conventional genomic analyses workflows i.e. public databases duplication and private genomic data sharing"
3) to better position the our work in the landscape of existing biomedical KGs we added an additional citation and explained how our work differs: "Previous approaches to integrating biomedical data as KGs had varying goals and consequently mixed private and public datasets, duplicated databases, shared patient data and built in-house ontologies [6]. In contrast, our approach..."

----------------------- REVIEW 2 ---------------------
We thank the reviewer for the comments and added the following elements:

1) We added additional information on synthetic data generation (Secion 2 - Synthetic patients)
2) We added a link to the code repository containing the code to deploy the whole demo
3) We added additional information concerning the modelling of variants and allele frequencies. 
4) We kept Figure 2 as space permitted it and added Figure 3 to depict where each main concepts were modelled 

----------------------- REVIEW 3 ---------------------
We thank the reviewer for the comment and took the opportunity to disambiguate in Figure 3 the concepts and data that cold be kept locally on-site. We added an additional reference to other high quality biomedical KGs with varying goals that did not separate sensitive data from publicly available data. 
------------------------------------------------------
------------------------END---------------------------

#### REVIEW MAIL ###

ESWC 2026 notification for paper 334
Photo du contact
De	Poster and Demo
Expéditeur	eswc2026-pd@easychair.org
À	Alexandrina Bodrug-Schepers
Date	2026-04-16 09:46

Dear Alexandrina,

We are happy to inform you that your paper

334 Federated SPARQL querying for genomic variant functional annotation

has been accepted at the ESWC 2026 Posters & Demos session. Congratulations!

Enclosed you will find the evaluation remarks regarding your submission. Please try to address the reviewers’ comments as much as possible in your final submission, remember that you can use an extra page (5 pages in total) to properly address the comments. Please be advised that the camera-ready paper will be due on April 30th .

Note that we expect you to register for ESWC and attend the event for the minute madness and the poster and demos sessions. Further information about the camera ready, session organization, posters sizes, etc. will follow very soon.


We are looking forward to seeing you at ESWC 2026!

Best regards,
Pasquale & Marta
ESWC 2026 Posters & Demos Chairs

SUBMISSION: 334
TITLE: Federated SPARQL querying for genomic variant functional annotation

----------------------- REVIEW 1 ---------------------

SUBMISSION: 334
TITLE: Federated SPARQL querying for genomic variant functional annotation

----------- Relevance -----------
SCORE: 4 (good)
----------- Novelty -----------
SCORE: 3 (fair)
----------- Technical Quality -----------
SCORE: 3 (fair)
----------- Clarity/Readability -----------
SCORE: 4 (good)
----------- Overall Evaluation -----------
The demo presents a federated approach to combine data from local/sensitive clinico-genomic data with reference public graphs, such as Uniprot.

For a poster/demo, I expect the "what can it do" question to receive a thorough and compelling answer. The paper acknowledges an interesting and potentially useful system, but doesn't make a convincing case for either. A concrete end-to-end scenario: showing a specific problem, how the system addresses it, and what the outcome looks like, would go a long way toward making the contribution tangible.

Novelty is also unclear. Federated and service-based queries are commonplace in the web of linked data (e.g., SPARQL federation, Linked Data Fragments). The paper should explicitly position itself against existing approaches to clarify what distinguishes this work.

With clearer motivation and a stronger comparison to related systems, this could be a compelling demo contribution.


----------------------- REVIEW 2 ---------------------

SUBMISSION: 334
TITLE: Federated SPARQL querying for genomic variant functional annotation

----------- Relevance -----------
SCORE: 5 (excellent)
----------- Novelty -----------
SCORE: 3 (fair)
----------- Technical Quality -----------
SCORE: 4 (good)
----------- Clarity/Readability -----------
SCORE: 5 (excellent)
----------- Overall Evaluation -----------
The paper presents an approach to federated SPARQL querying in the medical domain. Although the dataset used is synthetic, it is grounded in real-world data. The demonstration is well-executed, clear, and functions reliably.

I have only a minor suggestion for improvement. Figure 2 could potentially be omitted, as its content can be effectively conveyed during the demo. Removing it would free up space that could be used to provide a more detailed description of the mapping and modeling aspects, which would further strengthen the paper.


----------------------- REVIEW 3 ---------------------

SUBMISSION: 334
TITLE: Federated SPARQL querying for genomic variant functional annotation

----------- Relevance -----------
SCORE: 5 (excellent)
----------- Novelty -----------
SCORE: 5 (excellent)
----------- Technical Quality -----------
SCORE: 5 (excellent)
----------- Clarity/Readability -----------
SCORE: 5 (excellent)
----------- Overall Evaluation -----------
The authors present a demo of federated SPARQL querying for on‑site genomic variant functional annotation, that is, annotating local genomic data by querying remote public knowledge graphs using SPARQL federation. The annotation is performed by accessing public datasets such as UniProtKB and Wikidata. The authors provide a diagram illustrating how RDF resources representing genomic variants are enriched through federated queries and describe the demo scenarios supporting this process.

very clear and useful demo, specially the annotating part without using sensitive data.
